A Wolf 359 in sheep's clothing: Hunting for substellar companions in the fifth-closest system using combined high-contrast imaging and radial velocity analysis

Wolf 359 (CN Leo, GJ 406, Gaia DR3 3864972938605115520) is a low-mass star in the fifth-closest neighboring system (2.41 pc). Because of its relative youth and proximity, Wolf 359 offers a unique opportunity to study substellar companions around M stars using infrared high-contrast imaging and radial velocity monitoring. We present the results of Ms-band (4.67 $\mu$m) vector vortex coronagraphic imaging using Keck-NIRC2 and add 12 Keck-HIRES velocities and 68 MAROON-X velocities to the radial velocity baseline. Our analysis incorporates these data alongside literature radial velocities from CARMENES, HARPS, and Keck-HIRES to rule out the existence of a close ($a < 10$ AU) stellar or brown dwarf companion and the majority of large gas-giant companions. Our survey does not refute or confirm the long-period radial velocity candidate Wolf 359 b ($P\sim2900$ d) but rules out the candidate's existence as a large gas-giant ($>4 M_{jup}$) assuming an age of younger than 1 Gyr. We discuss the performance of our high-contrast imaging survey to aid future observers using Keck-NIRC2 in conjunction with the vortex coronagraph in the Ms-band and conclude by exploring the direct imaging capabilities with JWST to observe Jupiter-mass and Neptune-mass planets around Wolf 359.

==> Table6-RVUsedInRVSearch-updatedwithfullHARPSdata.csv <==
time,mnvel,errvel,tel
2457397.72509,-10.758176520311943,2.1029415523881747,CARMENES
2457401.67629,6.004799818657249,1.178916258813867,CARMENES
2457419.56606,-11.86398450492741,1.322458907099191,CARMENES
2457444.58536,3.662025557766439,1.5205069671390852,CARMENES
2457449.637,-1.180555983551932,1.609737104853987,CARMENES
2457476.46835,-10.466862865186467,1.2451667091225591,CARMENES
2457490.45178,4.612256765583454,1.569142944929676,CARMENES
2457510.37855,3.036533573627672,1.7018645923820412,CARMENES
2457510.39426,4.380322002445138,1.5791101798378335,CARMENES
2457512.39374,8.08099555660035,1.4003470681805488,CARMENES
2457538.368,-6.606033719046549,2.328033840435008,CARMENES
2457544.35646,0.7170218250962217,1.5587352862336958,CARMENES
2457689.73949,-3.9464244325165,3.283417397047356,CARMENES
2457690.74442,0.8083623633235091,3.294473620807945,CARMENES
2457691.7136,1.052261044397756,1.52197088716285,CARMENES
2457692.7357,-3.3310151348475925,2.07338983394344,CARMENES
2457693.73772,8.512317105264621,1.880860272739013,CARMENES
2457694.71699,-6.568598028339749,1.7870327952295202,CARMENES
2457695.71617,-8.44163969182462,6.695592456625837,CARMENES
2457699.68722,1.7210614505214317,3.084686581329465,CARMENES
2457703.67046,-0.1591302315206955,1.752795782513868,CARMENES
2457704.68183,8.010026421286504,2.196708244860057,CARMENES
2457706.66689,-0.126213273461665,1.919919860803923,CARMENES
2457709.70825,4.744984272434556,1.7161283070391444,CARMENES
2457712.68704,11.318303353704342,2.544679941609383,CARMENES
2457735.59737,-7.257055162179186,1.8396184177428332,CARMENES
2457746.7686,-5.365170934346233,3.0287355782720007,CARMENES
2457747.71851,6.023192827049899,2.236548054166784,CARMENES
2457752.66615,1.0245028150762925,1.5344711058987652,CARMENES
2457754.6289,-6.046645173956061,1.6813235038527248,CARMENES
2457756.70016,-3.191879085229991,1.3220902817158156,CARMENES
2457759.66755,-5.044853559627272,1.6544609982931944,CARMENES
2457761.6226,0.734459474027904,1.5511933344729611,CARMENES
2457763.66531,3.520959375399248,1.7852186752332095,CARMENES
2457766.52255,1.876841042220614,1.7702100438438335,CARMENES
2457779.47043,0.0434495404571564,1.6104178502284017,CARMENES
2457787.45233,-6.130500334348428,6.50706158021688,CARMENES
2457790.61088,7.18513345932869,3.317869274674592,CARMENES
2457792.58029,-5.418062892949332,2.448476312793866,CARMENES
2457794.62928,-0.2788432036614729,1.7479237142244315,CARMENES
2457799.42198,0.9604993107128832,1.5779817527815507,CARMENES
2457806.52946,-1.9527155164226768,2.431352548892842,CARMENES
2457808.58958,0.9304242822953712,5.385902475626576,CARMENES
2457814.53062,-6.311484684161099,1.389708000973606,CARMENES
2457817.56135,-0.5873669626102467,2.107352601639963,CARMENES
2457818.5964,7.541101893616021,1.531533166364284,CARMENES
2457818.61348,6.45947595483547,1.5882843050460458,CARMENES
2457819.53583,-9.493631337826134,1.5566667692053002,CARMENES
2457819.67019,-7.528236417396609,1.5867113692977275,CARMENES
2457821.44344,5.637760184978837,1.1316149109087443,CARMENES
2457822.37882,-8.86125983786365,1.2997224753743917,CARMENES
2457822.66526,-4.475487421668975,1.127362775127826,CARMENES
2457828.50659,2.312379547772154,1.741436936433291,CARMENES
2457829.35216,6.984099611938432,2.8092314732097017,CARMENES
2457830.36768,-6.840570885896466,1.58289449252336,CARMENES
2457830.50392,-9.778074396488895,1.2755624568369648,CARMENES
2457831.36825,1.497280481346255,2.255523738441868,CARMENES
2457832.43787,2.2567776276322986,1.9908198609237415,CARMENES
2457833.58279,-2.019501146163005,1.5151261309685604,CARMENES
2457848.34461,6.922996565057492,1.5927107304676784,CARMENES
2457849.33828,-8.474130397979682,2.2726238080323875,CARMENES
2457850.36803,3.8201216074068736,2.574783639852117,CARMENES
2457853.34356,2.938117686707976,1.487779399474187,CARMENES
2457857.34599,-7.615349279052656,1.422364310760044,CARMENES
2457863.40531,1.9646853607711012,2.8826800531670287,CARMENES
2457891.35588,9.003245495313621,1.642263363196389,CARMENES
2457894.35347,7.2479912254443155,1.4408940019973109,CARMENES
2457910.38924,10.07483336635131,2.049317432965173,CARMENES
2457914.36427,-3.949998523896429,2.012581673371914,CARMENES
2458052.72115,-4.201524116657349,1.0787762027493568,CARMENES
2458055.71561,7.479720059307124,1.2741961566385405,CARMENES
2458056.7053,1.6652993371595783,1.2916176161040689,CARMENES
2458057.72111,-7.97308789563655,1.15049238650985,CARMENES
2458094.67174,-3.461013079885139,1.1405924070526732,CARMENES
2458167.45764,5.88858964942151,2.054500269322709,CARMENES
2458172.53683,14.066060516625107,1.73815263907895,CARMENES
2458175.50417,5.48063270898526,1.4748067613006293,CARMENES
2458213.44624,6.103572745586846,1.578077323929068,CARMENES
2452988.855637,10.184501,3.867403,HARPS
2453815.760128,-6.666032,2.228548,HARPS
2454138.786722,11.231093,1.856239,HARPS
2455235.75862,9.789801,3.586436,HARPS
2455305.585135,2.861685,3.839863,HARPS
2455322.549593,16.818602,2.398872,HARPS
2455324.550448,1.737319,3.86564,HARPS
2455327.509095,16.845262,3.326885,HARPS
2455335.531616,19.140136,2.759496,HARPS
2455349.545874,9.516067,10.152032,HARPS
2455351.513321,9.13541,3.207864,HARPS
2455353.504896,-1.58089,3.263107,HARPS
2455947.850073,0.0,2.672975,HARPS
2455948.816816,-0.278838,2.58363,HARPS
2455949.848875,3.250588,2.424554,HARPS
2455950.844738,3.497491,1.97838,HARPS
2455951.815888,-11.940856,4.070324,HARPS
2455952.856416,1.375485,1.789304,HARPS
2455953.820675,2.959204,4.068223,HARPS
2455954.827101,-5.644023,2.788924,HARPS
2455955.797747,0.859721,2.388233,HARPS
2455956.795593,6.916138,2.656417,HARPS
2455958.78136,-1.653698,2.513443,HARPS
2455959.810742,-6.540985,3.784279,HARPS
2455960.815132,4.539359,2.64542,HARPS
2455961.774647,2.875689,2.521293,HARPS
2455962.795459,-9.175484,2.863455,HARPS
2455963.803109,6.527697,4.137579,HARPS
2455964.774923,5.574308,2.859165,HARPS
2457740.813321,-14.051753,2.22147,HARPS
2457740.833891,-12.178446,1.835395,HARPS
2457741.806567,0.9188,1.636747,HARPS
2457741.827552,-1.460057,1.473612,HARPS
2457742.808261,3.620241,2.167511,HARPS
2457743.811368,-10.668817,1.720995,HARPS
2457743.832782,-9.736776,1.727123,HARPS
2457744.813188,9.580894,1.505616,HARPS
2457744.833978,6.423535,1.768268,HARPS
2457745.819176,-7.03423,3.088199,HARPS
2457745.840995,-1.641741,2.617744,HARPS
2457746.804791,-4.092312,1.490525,HARPS
2457746.82558,-9.208267,1.158939,HARPS
2457747.804793,1.947538,1.673839,HARPS
2457747.826403,5.425033,1.912592,HARPS
2457749.81696,4.308301,2.385665,HARPS
2457749.837946,3.895119,2.416558,HARPS
2457750.808788,-2.570652,2.457793,HARPS
2457750.83019,1.926619,2.163653,HARPS
2457757.837368,-3.029126,1.191606,HARPS
2457758.781534,-7.147599,3.906811,HARPS
2457759.806286,-8.376943,1.322047,HARPS
2458108.849091,-17.157773,2.432633,HARPS
2458110.848345,-0.621302,1.377666,HARPS
2458111.852064,-16.315874,1.581291,HARPS
2458112.841312,9.285232,1.519422,HARPS
2458114.832008,-6.425723,1.072396,HARPS
2458115.832957,10.033723,2.231904,HARPS
2458116.845412,-20.497151,1.790922,HARPS
2458118.854332,4.222008,1.736688,HARPS
2458123.84557,17.215522,1.555012,HARPS
2458125.839628,-1.01736,1.353552,HARPS
2458126.855187,9.704428,2.684645,HARPS
2458127.80479,-28.563228,2.403099,HARPS
2458127.857561,-19.282989,1.97432,HARPS
2458129.785321,0.091694,1.906974,HARPS
2458129.855766,-3.736704,1.090394,HARPS
2458130.8001,-21.511401,1.282181,HARPS
2458130.859295,-14.905219,1.349361,HARPS
2458132.77376,-16.10677,2.007854,HARPS
2458132.857655,12.819171,3.158511,HARPS
2458549.786457,-7.999023,2.771223,HARPS
2458565.696875,-16.907695,1.327993,HARPS
2458567.694725,-4.450989,1.05916,HARPS
2458568.743137,-2.924989,1.312591,HARPS
2458569.740762,22.096391,2.294066,HARPS
2458570.73599,-15.841097,2.866072,HARPS
2458587.706427,0.394857,2.936945,HARPS
2451172.0761,-15.038620373369,6.70898580551147,HIRES_k
2451227.00363,12.8161769899123,7.57270812988281,HIRES_k
2451312.79167,-9.825241467119,6.33362531661987,HIRES_k
2451552.12852,18.4689785035841,7.82086133956909,HIRES_k
2451582.96205,17.8794170411818,8.50756645202637,HIRES_k
2451974.01686,-5.96393623030259,8.95927047729492,HIRES_k
2452064.8513,-27.3150333372362,10.4143238067627,HIRES_k
2452334.96104,-9.2472385374315,9.81098461151123,HIRES_k
2452602.08399,-32.6926273313768,9.23645973205566,HIRES_k
2452652.0415,-20.1775821653612,9.01339244842529,HIRES_k
2452653.07448,1.63571892106459,9.3097620010376,HIRES_k
2452654.00206,-9.67556037581041,6.79649782180786,HIRES_k
2452805.78659,-21.1908878294237,7.10451507568359,HIRES_k
2453018.00622,-26.7127307859667,5.72997903823853,HIRES_k
2453369.13568,-18.9975404168655,4.18656873703003,HIRES_j
2453776.97805,-20.7225213257082,4.16946315765381,HIRES_j
2454455.04708,2.97401869527427,4.23149442672729,HIRES_j
2454456.10376,-7.25553789871067,4.27154541015625,HIRES_j
2454459.0910900002,-4.53636629118796,5.56418514251709,HIRES_j
2454461.11543,-27.5317808825468,4.42557859420776,HIRES_j
2454819.0575,-1.70940274797306,3.69786763191223,HIRES_j
2454819.06493,-6.04097652850074,3.57541561126709,HIRES_j
2454820.00575,13.0039167595652,3.74949908256531,HIRES_j
2454820.01327,17.5440226289779,3.48587155342102,HIRES_j
2454821.11489,-20.7733664400176,3.58844828605652,HIRES_j
2454821.12244,-21.1617833442058,3.3694760799408,HIRES_j
2454822.15595,5.53179360606394,3.88396000862122,HIRES_j
2454968.86426,-8.72798450333244,3.87165307998657,HIRES_j
2455022.76966,-3.03248328643667,6.16411352157593,HIRES_j
2455022.77831,7.98786365351255,10.9633712768555,HIRES_j
2455201.10151,59.3332607737038,7.48519897460938,HIRES_j
2455202.02838,-6.95414147371594,5.02017831802368,HIRES_j
2455202.03603,-19.3216685320024,4.28647518157959,HIRES_j
2455203.0256,6.04016384174278,4.00730180740356,HIRES_j
2455203.03329,4.6823925265104,3.8178448677063,HIRES_j
2455258.09473,31.9235795554999,5.59212684631348,HIRES_j
2455258.93274,4.34754982636182,4.90866279602051,HIRES_j
2455259.93365,4.63618496482256,4.05595970153809,HIRES_j
2455905.0845,-4.04515179705444,3.15783143043518,HIRES_j
2458113.0785,8.11865652647859,4.3558611869812,HIRES_j
2458532.91231,-28.3242808490172,4.72245454788208,HIRES_j
2458559.83193,-20.5685358439813,4.34401750564575,HIRES_j
2459188.05657,6.88191947737482,2.75095868110657,HIRES_j
2459232.93284,-4.15038920975083,3.98146533966064,HIRES_j
2459268.83452,10.9827807991509,3.23708415031433,HIRES_j
2459313.97133,-5.01287391137069,3.14189052581787,HIRES_j
2459379.8152,-10.2585867196118,3.11914420127869,HIRES_j
2459389.80228,5.82634061107487,3.14265155792236,HIRES_j
2459566.00401,3.7791952989194,2.85106444358826,HIRES_j
2459592.93187,-9.82090357040566,3.80796074867249,HIRES_j
2459631.85519,-11.4183201255109,3.31420063972473,HIRES_j
2459632.88104,-0.444328277603359,3.42430138587952,HIRES_j
2459267.82352,-13.144375,1.441412,MAROONX_blue
2459269.96203,-7.213821,1.066412,MAROONX_blue
2459320.88412,3.477224,0.815542,MAROONX_blue
2459321.86891,-11.944165,1.048271,MAROONX_blue
2459322.91995,-0.891101,0.913349,MAROONX_blue
2459332.93119,-6.963512,1.265854,MAROONX_blue
2459333.84043,-0.579782,0.684553,MAROONX_blue
2459334.83847,-10.134679,0.684681,MAROONX_blue
2459359.85786,-11.981739,2.087579,MAROONX_blue
2459361.82342,-14.57316,1.727321,MAROONX_blue
2459362.8356,-6.304014,1.900681,MAROONX_blue
2459363.80709,3.043589,1.718773,MAROONX_blue
2459364.85293,-17.164107,1.954497,MAROONX_blue
2459367.77192,-12.316831,1.736609,MAROONX_blue
2459368.81307,-3.72143,1.743261,MAROONX_blue
2459515.12844,-0.550983,1.833102,MAROONX_blue
2459518.14039,0.219743,1.593694,MAROONX_blue
2459525.10652,-13.892781,1.887217,MAROONX_blue
2459527.11882,-3.841672,1.438073,MAROONX_blue
2459530.1309,-3.519775,1.288109,MAROONX_blue
2459539.12717,-7.536871,1.381458,MAROONX_blue
2459540.12105,-6.739383,1.259949,MAROONX_blue
2459541.11184,-10.478486,1.273782,MAROONX_blue
2459666.83469,-5.409568,1.174492,MAROONX_blue
2459677.87465,-6.418044,1.323109,MAROONX_blue
2459678.89344,-12.641466,1.434768,MAROONX_blue
2459680.84887,0.423371,1.399552,MAROONX_blue
2459683.87702,-1.673551,1.184275,MAROONX_blue
2459684.9262,-12.007507,1.172267,MAROONX_blue
2459688.83007,0.273615,1.876535,MAROONX_blue
2459689.92024,-16.463585,1.151253,MAROONX_blue
2459690.82035,-4.436161,1.184476,MAROONX_blue
2459695.91704,-3.56017,1.373422,MAROONX_blue
2459696.82571,-4.885721,1.403456,MAROONX_blue
2459267.82352,-15.01521261,0.6325557164,MAROONX_red
2459269.96203,-7.672009224,0.6275157718,MAROONX_red
2459320.88412,-0.5756891389,0.3395625211,MAROONX_red
2459321.86891,-10.45353195,0.3431261066,MAROONX_red
2459322.91995,-1.930589591,0.2979409104,MAROONX_red
2459332.93119,-4.96225854,0.3221839492,MAROONX_red
2459333.84043,0.6509580613,0.2965130123,MAROONX_red
2459334.83847,-11.28070885,0.3112614208,MAROONX_red
2459359.85786,-6.975117697,1.039177608,MAROONX_red
2459361.82342,-11.41789556,1.025813229,MAROONX_red
2459362.8356,-4.518300477,1.026798273,MAROONX_red
2459363.80709,1.908132565,1.025921238,MAROONX_red
2459364.85293,-12.23948216,1.02490591,MAROONX_red
2459367.77192,-10.17403726,1.026697671,MAROONX_red
2459368.81307,-0.1394129836,1.025141193,MAROONX_red
2459515.12844,-2.483296404,1.042930536,MAROONX_red
2459518.14039,-3.017307749,1.042985932,MAROONX_red
2459525.10652,-11.95767147,1.053825953,MAROONX_red
2459527.11882,-2.632656819,1.033250909,MAROONX_red
2459530.1309,-4.126249933,1.028382769,MAROONX_red
2459539.12717,-6.141327282,1.041433881,MAROONX_red
2459540.12105,-4.453202329,1.030468577,MAROONX_red
2459541.11184,-6.943874684,1.028575734,MAROONX_red
2459666.83469,-1.610602135,1.026468967,MAROONX_red
2459677.87465,-3.580679608,1.03559656,MAROONX_red
2459678.89344,-9.121002357,1.040048793,MAROONX_red
2459680.84887,-0.3794003602,1.039103522,MAROONX_red
2459683.87702,-1.40738686,1.021013357,MAROONX_red
2459684.9262,-8.717809089,1.025448861,MAROONX_red
2459688.83007,1.370643235,1.072192272,MAROONX_red
2459689.92024,-12.65344609,1.023404797,MAROONX_red
2459690.82035,-3.37793274,1.027507175,MAROONX_red
2459695.91704,-4.677286206,1.037500645,MAROONX_red
2459696.82571,-1.505462881,1.028397053,MAROONX_red


==> Table7-hiresRV.csv <==
time,tel,bjd,mnvel,errvel,cts,mdchi,bc,svalue,svalue_err,trv,trv_err
2019-02-18 09:53:43.341,hires_j,2458532.912307,-28.3242808490172,4.72245454788208,1783.0,1.38191771507263,7552.995,65.23,0.001,19.25,0.1
2019-03-17 07:57:58.734,hires_j,2458559.83193,-20.5685358439813,4.34401750564575,1763.0,1.30920934677124,-6334.391,59.76,0.001,18.96,0.1
2020-12-04 13:21:27.239,hires_j,2459188.056565,6.88191947737482,2.75095868110657,5117.0,1.67430543899536,30511.618,49.17,0.001,18.97,0.1
2021-01-18 10:23:16.919,hires_j,2459232.932835,-4.15038920975083,3.98146533966064,4845.0,1.63423752784729,21581.42,84.43,0.001,19.43,0.1
2021-02-23 08:01:42.226,hires_j,2459268.834516,10.9827807991509,3.23708415031433,4871.0,1.66212737560272,4894.409,69.74,0.001,19.31,0.1
2021-04-09 11:18:43.373,hires_j,2459313.971335,-5.01287391137069,3.14189052581787,5088.0,1.66241955757141,-17770.269,67.85,0.001,-101.04,0.1
2021-06-14 07:33:53.169,hires_j,2459379.815199,-10.2585867196118,3.11914420127869,4636.0,1.62239718437195,-29242.665,73.78,0.001,18.92,0.1
2021-06-24 07:15:16.741,hires_j,2459389.802277,5.82634061107487,3.14265155792236,4664.0,1.66519224643707,-27939.286,108.0,0.001,18.68,0.1
2021-12-17 12:05:46.440,hires_j,2459566.00401,3.7791952989194,2.85106444358826,4541.0,1.62595272064209,29791.676,61.49,0.001,19.2,0.1
2022-01-13 10:21:53.730,hires_j,2459592.931872,-9.82090357040566,3.80796074867249,3774.0,1.53321945667267,23485.419,70.49,0.001,19.17,0.1
2022-02-21 08:31:28.284,hires_j,2459631.855188,-11.4183201255109,3.31420063972473,4584.0,1.57536470890045,6033.566,78.8,0.001,19.02,0.1
2022-02-22 09:08:41.970,hires_j,2459632.881041,-0.444328277603359,3.42430138587952,4284.0,1.64151608943939,5444.217,82.33,0.001,19.08,0.1


==> Table8-MAROONXRV.csv <==
# MAROON-X - Wolf 359
# bjd- Julian Date (days)
# rv_po/e_rv_po- Barycentric-corrected radial velocity (and its error) pre offset correction by observing run epoch, in m/s
# sn_peak - Peak signal-to-noise in observation 
# exptime - exposure time, in seconds
# berv - flux-weighted barycentric correction included in final radial velocities, standard barycentric correction to radial velocity, in m/s" 
# airmass - observation airmass 
# dLW/e_dLW - Differential linewidth of observation (an activity indicator described in the serval documentation), in 1000 m^2/s^2 
# crx/e_crx - Chromatic index of observation (an activity indicator described in the serval documentation), in m/s/Np 
# irt_ind/e_irt_ind - CaIRT indices of observation. 
# epoch offsets 
# offset/e_offset (m/s) - radial velocity offset measured between observing runs 
# rv/e_rv - Barycentric-corrected and offset-corrected by observing epoch radial velocity (and its error)  
Arm,BJD,RV_po (m/s),e_RV_po (m/s),sn peak,exptime (s),berv (m/s),airmass,dLW (1000m$^2$/s$^2$),e_dLW (1000m$^2$/s$^2$),crx (m/s/Np),e_crx (m/s/Np),offset epoch, offset (m/s),e_offset (m/s),RV (m/s) ,e_RV (m/s)
blue,2459267.8235215,-14.64,1.35,66.0,1800,5.43,1.72,-7.79,1.87,-5.21,23.03,1,-1.5,0.5,-13.14,1.44
blue,2459269.9620281,-8.71,0.94,81.0,1800,3.97,1.03,-16.21,1.29,-9.95,15.60,1,-1.5,0.5,-7.21,1.07
blue,2459320.8841243,3.48,0.82,94.0,1800,-20.33,1.09,8.75,1.11,-1.58,11.83,2,0.0,0.0,3.48,0.82
blue,2459321.8689137,-11.94,1.05,72.0,1800,-20.66,1.06,-30.50,1.45,-4.65,18.10,2,0.0,0.0,-11.94,1.05
blue,2459322.9199499,-0.89,0.91,88.0,1800,-21.16,1.23,-29.97,1.26,2.13,15.72,2,0.0,0.0,-0.89,0.91
blue,2459332.9311944,-6.96,1.27,71.0,1800,-24.44,1.51,-1.17,1.75,31.35,18.35,2,0.0,0.0,-6.96,1.27
blue,2459333.8404301,-0.58,0.68,109.0,1800,-24.50,1.07,-34.30,0.93,23.86,10.83,2,0.0,0.0,-0.58,0.68
blue,2459334.8384658,-10.13,0.68,108.0,1800,-24.78,1.07,-20.69,0.94,15.79,11.59,2,0.0,0.0,-10.13,0.68
blue,2459359.8578599,-9.48,1.45,64.0,1800,-29.37,1.51,22.24,1.99,-14.84,22.69,3,2.5,1.5,-11.98,2.09
blue,2459361.8234208,-12.07,0.86,99.0,1800,-29.45,1.29,-0.19,1.18,-12.82,13.34,3,2.5,1.5,-14.57,1.73
blue,2459362.8356031,-3.80,1.17,82.0,1800,-29.53,1.39,5.57,1.61,-2.97,21.52,3,2.5,1.5,-6.30,1.90
blue,2459363.8070943,5.54,0.84,101.0,1800,-29.52,1.23,9.00,1.15,45.59,12.53,3,2.5,1.5,3.04,1.72
blue,2459364.8529316,-14.66,1.25,81.0,1800,-29.66,1.61,1.79,1.73,-33.41,37.31,3,2.5,1.5,-17.16,1.95
blue,2459367.7719152,-9.82,0.88,94.0,1800,-29.58,1.13,-24.13,1.21,-8.87,9.92,3,2.5,1.5,-12.32,1.74
blue,2459368.8130652,-1.22,0.89,97.0,1800,-29.68,1.34,-14.78,1.23,10.27,10.50,3,2.5,1.5,-3.72,1.74
blue,2459515.1284389,7.45,1.54,66.0,1800,24.07,2.03,14.83,2.13,-26.51,27.23,4,8.0,1.0,-0.55,1.83
blue,2459518.140394,8.22,1.24,71.0,1800,24.98,1.69,27.88,1.70,-17.33,17.08,4,8.0,1.0,0.22,1.59
blue,2459525.1065205,-5.89,1.60,58.0,1800,26.94,1.92,15.17,2.21,-8.92,27.06,4,8.0,1.0,-13.89,1.89
blue,2459527.1188207,4.16,1.03,86.0,1800,27.40,1.65,8.78,1.42,10.32,14.81,4,8.0,1.0,-3.84,1.44
blue,2459530.1308991,4.48,0.81,104.0,1800,28.02,1.44,-1.47,1.12,13.60,12.24,4,8.0,1.0,-3.52,1.29
blue,2459539.1271668,0.46,0.95,84.0,1800,29.49,1.28,-1.42,1.31,2.73,9.44,4,8.0,1.0,-7.54,1.38
blue,2459540.1210453,1.26,0.77,108.0,1800,29.62,1.31,-8.13,1.05,-0.08,9.74,4,8.0,1.0,-6.74,1.26
blue,2459541.1118372,-2.48,0.79,105.0,1800,29.75,1.35,1.00,1.08,-9.11,10.39,4,8.0,1.0,-10.48,1.27
blue,2459666.8346899,5.59,0.62,118.0,1800,-11.91,1.07,-12.53,0.84,12.81,7.19,5,11.0,1.0,-5.41,1.17
blue,2459677.8746489,4.58,0.87,85.0,1800,-17.01,1.04,-11.46,1.19,3.43,10.10,5,11.0,1.0,-6.42,1.32
blue,2459678.8934433,-1.64,1.03,72.0,1800,-17.49,1.06,-7.99,1.42,-1.25,12.33,5,11.0,1.0,-12.64,1.43
blue,2459680.8488688,11.42,0.98,75.0,1800,-18.17,1.03,13.24,1.34,13.21,12.82,5,11.0,1.0,0.42,1.40
blue,2459683.8770181,9.33,0.63,116.0,1800,-19.44,1.06,42.70,0.84,13.57,7.16,5,11.0,1.0,-1.67,1.18
blue,2459684.9261998,-1.01,0.61,113.0,1800,-19.96,1.22,10.71,0.83,-4.58,7.21,5,11.0,1.0,-12.01,1.17
blue,2459688.830072,11.27,1.59,48.0,1800,-21.16,1.03,18.41,2.17,13.31,19.52,5,11.0,1.0,0.27,1.88
blue,2459689.9202404,-5.46,0.57,121.0,1800,-21.77,1.26,-11.84,0.78,-8.66,7.88,5,11.0,1.0,-16.46,1.15
blue,2459690.820352,6.56,0.63,111.0,1800,-21.84,1.03,-21.48,0.87,12.18,8.73,5,11.0,1.0,-4.44,1.18
blue,2459695.9170363,7.44,0.94,81.0,1800,-23.75,1.35,17.30,1.28,8.29,13.65,5,11.0,1.0,-3.56,1.37
blue,2459696.8257078,6.11,0.98,110.0,1800,-23.82,1.04,127.82,1.22,25.24,12.37,5,11.0,1.0,-4.89,1.40
red,2459267.8235215,-16.62,0.39,375.0,1800,5.43,1.72,60.96,0.45,29.81,7.62,1,-1.6,0.5,-15.02,0.63
red,2459269.9620281,-9.27,0.38,403.0,1800,3.97,1.03,65.80,0.43,0.20,6.09,1,-1.6,0.5,-7.67,0.63
red,2459320.8841243,-0.58,0.34,468.0,1800,-20.33,1.09,71.81,0.37,-22.98,4.82,2,0.0,0.0,-0.58,0.34
red,2459321.8689137,-10.45,0.34,365.0,1800,-20.66,1.06,55.56,0.41,13.75,6.07,2,0.0,0.0,-10.45,0.34
red,2459322.9199499,-1.93,0.30,461.0,1800,-21.16,1.23,55.41,0.34,0.01,3.79,2,0.0,0.0,-1.93,0.30
red,2459332.9311944,-4.96,0.32,419.0,1800,-24.44,1.51,54.08,0.38,12.32,4.48,2,0.0,0.0,-4.96,0.32
red,2459333.8404301,0.65,0.30,531.0,1800,-24.50,1.07,55.95,0.34,-5.79,3.50,2,0.0,0.0,0.65,0.30
red,2459334.8384658,-11.28,0.31,529.0,1800,-24.78,1.07,63.81,0.34,25.58,6.89,2,0.0,0.0,-11.28,0.31
red,2459359.8578599,-4.78,0.28,379.0,1800,-29.37,1.51,-21.86,0.38,10.07,4.68,3,2.2,1.0,-6.98,1.04
red,2459361.8234208,-9.22,0.23,519.0,1800,-29.45,1.29,-18.08,0.31,14.87,4.46,3,2.2,1.0,-11.42,1.03
red,2459362.8356031,-2.32,0.23,483.0,1800,-29.53,1.39,-22.59,0.31,0.39,3.41,3,2.2,1.0,-4.52,1.03
red,2459363.8070943,4.11,0.23,523.0,1800,-29.52,1.23,-9.55,0.31,-33.92,5.02,3,2.2,1.0,1.91,1.03
red,2459364.8529316,-10.04,0.22,539.0,1800,-29.66,1.61,-22.92,0.29,19.62,5.67,3,2.2,1.0,-12.24,1.02
red,2459367.7719152,-7.97,0.23,487.0,1800,-29.58,1.13,-25.37,0.30,9.56,4.71,3,2.2,1.0,-10.17,1.03
red,2459368.8130652,2.06,0.23,519.0,1800,-29.68,1.34,-20.19,0.30,-15.18,4.62,3,2.2,1.0,-0.14,1.03
red,2459515.1284389,4.52,0.30,417.0,1800,24.07,2.03,-24.05,0.40,-11.83,5.67,4,7.0,1.0,-2.48,1.04
red,2459518.140394,3.98,0.30,389.0,1800,24.98,1.69,-17.33,0.41,-18.53,5.24,4,7.0,1.0,-3.02,1.04
red,2459525.1065205,-4.96,0.33,334.0,1800,26.94,1.92,-19.60,0.46,22.67,7.77,4,7.0,1.0,-11.96,1.05
red,2459527.1188207,4.37,0.26,470.0,1800,27.40,1.65,-19.71,0.35,-10.88,4.60,4,7.0,1.0,-2.63,1.03
red,2459530.1308991,2.87,0.24,537.0,1800,28.02,1.44,-21.33,0.32,-9.00,3.84,4,7.0,1.0,-4.13,1.03
red,2459539.1271668,0.86,0.29,427.0,1800,29.49,1.28,-27.30,0.38,12.48,4.96,4,7.0,1.0,-6.14,1.04
red,2459540.1210453,2.55,0.25,543.0,1800,29.62,1.31,-26.80,0.32,4.92,3.75,4,7.0,1.0,-4.45,1.03
red,2459541.1118372,0.06,0.24,531.0,1800,29.75,1.35,-20.85,0.32,9.26,3.13,4,7.0,1.0,-6.94,1.03
red,2459666.8346899,8.39,0.23,565.0,1800,-11.91,1.07,-28.82,0.29,0.66,3.68,5,10.0,1.0,-1.61,1.03
red,2459677.8746489,6.42,0.27,416.0,1800,-17.01,1.04,-30.48,0.35,-6.16,4.43,5,10.0,1.0,-3.58,1.04
red,2459678.8934433,0.88,0.29,362.0,1800,-17.49,1.06,-26.49,0.38,7.39,5.50,5,10.0,1.0,-9.12,1.04
red,2459680.8488688,9.62,0.28,374.0,1800,-18.17,1.03,-24.81,0.38,-21.12,4.33,5,10.0,1.0,-0.38,1.04
red,2459683.8770181,8.59,0.21,550.0,1800,-19.44,1.06,-19.94,0.27,-14.60,3.76,5,10.0,1.0,-1.41,1.02
red,2459684.9261998,1.28,0.23,539.0,1800,-19.96,1.22,-26.99,0.29,5.97,3.37,5,10.0,1.0,-8.72,1.03
red,2459688.830072,11.37,0.39,242.0,1800,-21.16,1.03,-27.16,0.53,-19.19,5.03,5,10.0,1.0,1.37,1.07
red,2459689.9202404,-2.65,0.22,580.0,1800,-21.77,1.26,-27.18,0.28,25.49,4.46,5,10.0,1.0,-12.65,1.02
red,2459690.820352,6.62,0.24,527.0,1800,-21.84,1.03,-29.38,0.30,-7.89,3.67,5,10.0,1.0,-3.38,1.03
red,2459695.9170363,5.32,0.28,399.0,1800,-23.75,1.35,-25.53,0.37,0.19,3.56,5,10.0,1.0,-4.68,1.04
red,2459696.8257078,8.49,0.24,515.0,1800,-23.82,1.04,-11.83,0.33,-10.49,5.78,5,10.0,1.0,-1.51,1.03


==> gl406_rv_fromjump.csv <==
# Column descriptions
# time - UTC
# tel - Instrument
# bjd - BJD_TDB
# mnvel - Relative RV [m/s]
# errvel - RV uncertainty [m/s]
# cts - Counts in raw 1D spectrum near 5500 Angstroms [e-]
# chi - Median reduced chi-squared for the observation over all chunks
# bc - Barycentric velocity at flux-weighted midpoint [m/s]
# svalue - Ca_HK S value
# svalue_err - Ca_HK S value uncertainty
# trv - Telluric calibrated absolute RV [km/s]
# trv_err - Uncertainty in telluric-calibrated absolute RV [km/s]
time,tel,bjd,mnvel,errvel,cts,mdchi,bc,svalue,svalue_err,trv,trv_err
2019-02-18 09:53:43.341,hires_j,2458532.912307,-28.3242808490172,4.72245454788208,1783.0,1.38191771507263,7552.995,65.23,0.001,19.25,0.1
2019-03-17 07:57:58.734,hires_j,2458559.83193,-20.5685358439813,4.34401750564575,1763.0,1.30920934677124,-6334.391,59.76,0.001,18.96,0.1
2020-12-04 13:21:27.239,hires_j,2459188.056565,6.88191947737482,2.75095868110657,5117.0,1.67430543899536,30511.618,49.17,0.001,18.97,0.1
2021-01-18 10:23:16.919,hires_j,2459232.932835,-4.15038920975083,3.98146533966064,4845.0,1.63423752784729,21581.42,84.43,0.001,19.43,0.1
2021-02-23 08:01:42.226,hires_j,2459268.834516,10.9827807991509,3.23708415031433,4871.0,1.66212737560272,4894.409,69.74,0.001,19.31,0.1
2021-04-09 11:18:43.373,hires_j,2459313.971335,-5.01287391137069,3.14189052581787,5088.0,1.66241955757141,-17770.269,67.85,0.001,-101.04,0.1
2021-06-14 07:33:53.169,hires_j,2459379.815199,-10.2585867196118,3.11914420127869,4636.0,1.62239718437195,-29242.665,73.78,0.001,18.92,0.1
2021-06-24 07:15:16.741,hires_j,2459389.802277,5.82634061107487,3.14265155792236,4664.0,1.66519224643707,-27939.286,108.0,0.001,18.68,0.1
2021-12-17 12:05:46.440,hires_j,2459566.00401,3.7791952989194,2.85106444358826,4541.0,1.62595272064209,29791.676,61.49,0.001,19.2,0.1
2022-01-13 10:21:53.730,hires_j,2459592.931872,-9.82090357040566,3.80796074867249,3774.0,1.53321945667267,23485.419,70.49,0.001,19.17,0.1
2022-02-21 08:31:28.284,hires_j,2459631.855188,-11.4183201255109,3.31420063972473,4584.0,1.57536470890045,6033.566,78.8,0.001,19.02,0.1
2022-02-22 09:08:41.970,hires_j,2459632.881041,-0.444328277603359,3.42430138587952,4284.0,1.64151608943939,5444.217,82.33,0.001,19.08,0.1

